The long life of ultra diffuse galaxies inside low-density dark matter halos: the case of AGC 114905

It has long been known that, in the absence of a dark matter (DM) halo, galaxy discs tend to develop global gravitational instabilities that strongly modify their initial structure. The recent discovery of gas-rich ultra diffuse galaxies (UDGs) that seem to live in DM halos with very low concentrations, a very atypical configuration in the standard cosmological framework, poses therefore a crucial question: is the small contribution from such DM halos sufficient to stabilize the UDG discs? In this work we investigate this question, focusing on the extreme UDG AGC 114905, which previous works found to be unstable. Here, we revisit these studies, using idealised numerical simulations with AREPO of a system composed by a stellar disc, a gas disc and a DM halo in initial equilibrium with each other and with properties based on slightly revised observational data of AGC 114905. We explore different scenarios for the DM halo and we run our simulations for 5 Gyr. We find that in all cases the stellar and the gas discs are stable and that their initial density distributions and kinematic properties remain unchanged during the course of the simulation. We discuss how the apparent discrepancy with previous works (where the UDG developed instabilities) is due to our discs being dynamically hotter and living in slightly more massive DM halos, in accordance with the new observational constraints, previously unavailable. Our findings demonstrate that AGC 114905 (and likely other similar UDGs) can evolve unperturbed in halos that challenge current cosmological models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
